Modeling Growth Paths of Interacting Crack Pairs in Elastic Media

The problem of predicting the growth of a system of cracks, each crack influencing the growth of the others, arises in multiple fields. We develop an analytical framework toward this aim, which we apply to the `En-Passant' family of crack growth problems, in which a pair of initially parallel, offset cracks propagate nontrivially toward each other under far-field opening stress. We utilize boundary integral and perturbation methods of linear elasticity, Linear Elastic Fracture Mechanics, and common crack opening criteria to calculate the first analytical model for curved En-Passant crack paths. The integral system is reduced under a hierarchy of approximations, producing three methods of increasing simplicity for computing crack paths. The last such method is a major highlight of this work, using an asymptotic matching argument to predict crack paths based on superposition of simple, single-crack fields. Within the corresponding limits of the three methods, all three are shown to agree with each other. We provide comparisons to exact results and existing experimental data to verify certain approximation steps.

==> Figures/Exp/Exp-Curve.pngD16.dat <==
-1.68804503387  1
0.239557294151  -0.00448430493274
0.418223451961  -0.00896860986547
0.520465604427  0
0.597118595554  0.00448430493274
0.699475240912  0.0224215246637
0.750710810037  0.0358744394619
0.891136341952  0.0358744394619
0.95519511497  0.0538116591928
1.03196259899  0.067264573991
1.1985497567  0.116591928251
1.26260852972  0.134529147982
1.39089781509  0.183856502242
1.49365518557  0.233183856502
1.55788569793  0.264573991031
1.63493941418  0.300448430493
1.71205037687  0.340807174888
1.77633813567  0.37668161435
1.81532296537  0.430493273543
1.90525713195  0.47533632287
1.91836656808  0.502242152466
1.98282606622  0.551569506726
2.02123843145  0.560538116592
2.07310371148  0.62331838565
2.12514073085  0.699551569507
2.16383932831  0.730941704036
2.26676843813  0.793721973094
2.28016410648  0.843049327354
2.2805648316  0.874439461883
2.31960690774  0.932735426009
2.35824825875  0.959641255605
2.41011353878  1.02242152466
2.44846865757  1.0269058296
2.4869955157  1.04484304933
2.48751073371  1.08520179372
2.55174124606  1.11659192825
2.60314855453  1.14349775785


==> Figures/Exp/Exp-Curve.png_d1.dat <==
0.514782774028  0.0044776119403
0.680055138321  0.0358208955224
0.870852742656  0.0626865671642
1.03612510695  0.0940298507463
1.15039452419  0.129850746269
1.25192508794  0.165671641791
1.39152961308  0.214925373134
1.49301264379  0.255223880597
1.59435307539  0.308955223881
1.64507082422  0.331343283582
1.77169883069  0.402985074627
1.86030040878  0.45671641791
1.92328168077  0.523880597015
1.98645308489  0.573134328358


==> Figures/Exp/Exp-Curve.png_d12.dat <==
0.234623063029  -0.0044776119403
0.412967012073  -0.0044776119403
0.552809202396  0.0223880597015
0.679865006179  0.0537313432836
0.85782869094  0.089552238806
1.04829356403  0.14776119403
1.22601958361  0.205970149254
1.36552904268  0.264179104478
1.47932312958  0.344776119403
1.56773457553  0.416417910448
1.65609848845  0.492537313433
1.68100579903  0.546268656716
1.73115315144  0.622388059701
1.8448997053  0.707462686567
1.95840859397  0.814925373134
2.0969198593  0.967164179104


==> Figures/Exp/Exp-Curve.png_d16.dat <==
0.272792090503  0
0.413014545109  -0.0089552238806
0.629432455557  0.0044776119403
0.883876794372  0.0358208955224
1.20144500428  0.120895522388
1.42984123966  0.205970149254
1.56925563266  0.273134328358
1.73381500143  0.371641791045
1.86030040878  0.45671641791
1.94871185474  0.528358208955
2.04957695598  0.626865671642
2.16308584466  0.734328358209
2.23856830497  0.823880597015


==> Figures/Exp/Exp-Fig9a-LLB.dat <==
-0.490740740741  -0.00361445783133
-0.537037037037  -0.00361445783133
-0.606481481481  -0.00722891566265
-0.62962962963  0
-0.6875  0.00361445783133
-0.722222222222  0.0361445783133
-0.756944444444  0.0614457831325
-0.826388888889  0.0939759036145
-0.861111111111  0.10843373494
-0.884259259259  0.130120481928
-0.907407407407  0.144578313253
-0.930555555556  0.159036144578
-0.930555555556  0.213253012048
-0.94212962963  0.234939759036
-0.965277777778  0.24578313253
-0.976851851852  0.260240963855
-1  0.274698795181


==> Figures/Exp/Exp-Fig9a-LLG.dat <==
-0.525462962963  0.00361445783133
-0.606481481481  0.021686746988
-0.6875  0.0506024096386
-0.756944444444  0.0939759036145
-0.780092592593  0.112048192771
-0.803240740741  0.13734939759
-0.907407407407  0.177108433735
-0.965277777778  0.195180722892
-1  0.238554216867
-1.02314814815  0.253012048193
-1.06944444444  0.263855421687
-1.09259259259  0.296385542169


==> Figures/Exp/Exp-Fig9a-LLR.dat <==
-0.502314814815  -0.00361445783133
-0.560185185185  -0.00361445783133
-0.618055555556  -0.00361445783133
-0.6875  0
-0.74537037037  0.0180722891566
-0.791666666667  0.0397590361446
-0.861111111111  0.0686746987952
-0.884259259259  0.0831325301205
-0.94212962963  0.115662650602
-0.965277777778  0.133734939759
-0.988425925926  0.148192771084
-1.05787037037  0.187951807229
-1.08101851852  0.206024096386
-1.10416666667  0.220481927711
-1.16203703704  0.238554216867
-1.17361111111  0.253012048193
-1.20833333333  0.289156626506
-1.23148148148  0.310843373494
-1.25462962963  0.339759036145
-1.3125  0.350602409639


==> Figures/Exp/Exp-Fig9a-LMB.dat <==
0.446759259259  0.00361445783133
0.469907407407  0.010843373494
0.5625  0.0289156626506
0.62037037037  0.0506024096386
0.678240740741  0.0759036144578
0.689814814815  0.0867469879518
0.747685185185  0.101204819277
0.81712962963  0.104819277108
0.898148148148  0.133734939759
1.00231481481  0.155421686747
1.03703703704  0.180722891566
1.07175925926  0.202409638554
1.09490740741  0.213253012048
1.1412037037  0.231325301205
1.19907407407  0.234939759036
1.2337962963  0.24578313253
1.28009259259  0.260240963855
1.31481481481  0.285542168675
1.33796296296  0.310843373494
1.36111111111  0.339759036145
1.38425925926  0.365060240964
1.41898148148  0.386746987952
1.44212962963  0.412048192771
1.4537037037  0.426506024096
1.47685185185  0.444578313253
1.48842592593  0.459036144578
1.53472222222  0.487951807229
1.56944444444  0.513253012048
1.58101851852  0.549397590361
1.61574074074  0.578313253012
1.65046296296  0.607228915663
1.67361111111  0.650602409639
1.70833333333  0.690361445783


==> Figures/Exp/Exp-Fig9a-LMG.dat <==
0.388888888889  0.00361445783133
0.469907407407  -0.00361445783133
0.527777777778  0.0180722891566
0.597222222222  0.0253012048193
0.666666666667  0.0433734939759
0.712962962963  0.0578313253012
0.828703703704  0.0506024096386
0.909722222222  0.0614457831325
0.979166666667  0.0939759036145
1.07175925926  0.104819277108
1.1412037037  0.13734939759
1.25694444444  0.173493975904
1.33796296296  0.21686746988
1.40740740741  0.249397590361
1.48842592593  0.281927710843
1.5462962963  0.310843373494
1.62731481481  0.35421686747
1.68518518519  0.415662650602
1.73148148148  0.480722891566
1.75462962963  0.51686746988
1.77777777778  0.54578313253
1.8125  0.581927710843
1.84722222222  0.643373493976
1.8587962963  0.65421686747


==> Figures/Exp/Exp-Fig9a-LMR.dat <==
0.400462962963  -0.00361445783133
0.493055555556  -0.00722891566265
0.539351851852  0.010843373494
0.666666666667  0.0506024096386
0.712962962963  0.0614457831325
0.828703703704  0.0903614457831
0.921296296296  0.0975903614458
0.956018518519  0.10843373494
0.990740740741  0.130120481928
1.01388888889  0.151807228916
1.08333333333  0.173493975904
1.1412037037  0.206024096386
1.25694444444  0.220481927711
1.38425925926  0.256626506024
1.4537037037  0.296385542169
1.5  0.336144578313
1.55787037037  0.372289156627
1.58101851852  0.412048192771
1.63888888889  0.46265060241
1.65046296296  0.506024096386
1.69675925926  0.556626506024
1.69675925926  0.589156626506
1.71990740741  0.614457831325
1.74305555556  0.646987951807
1.78935185185  0.686746987952


==> Figures/Exp/Exp-Fig9a-UMB.dat <==
1.5  1.20361445783
1.43055555556  1.2
1.32638888889  1.18192771084
1.2337962963  1.16024096386
1.19907407407  1.1313253012
1.15277777778  1.09156626506
1.09490740741  1.03734939759
1.07175925926  1.00481927711
1.06018518519  0.993975903614
1.01388888889  0.946987951807


==> Figures/Exp/Exp-Fig9a-UMG.dat <==
1.53472222222  1.19638554217
1.44212962963  1.18554216867
1.38425925926  1.16746987952
1.34953703704  1.14578313253
1.29166666667  1.11325301205
1.25694444444  1.08072289157
1.1875  1.05180722892
1.12962962963  1.01927710843


==> Figures/Exp/Exp-Fig9a-URB.dat <==
2.49537037037  1.2
2.54166666667  1.22168674699
2.58796296296  1.22891566265
2.63425925926  1.21807228916
2.69212962963  1.22168674699
2.78472222222  1.25060240964
2.84259259259  1.24698795181
2.92361111111  1.21084337349
2.98148148148  1.19277108434
3.0625  1.16024096386
3.09722222222  1.13855421687
3.15509259259  1.12048192771
3.20138888889  1.09156626506
3.27083333333  1.10240963855
3.30555555556  1.11686746988
3.40972222222  1.10963855422
3.44444444444  1.09156626506
3.50231481481  1.0843373494
3.57175925926  1.08072289157
3.61805555556  1.06265060241
3.65277777778  1.04096385542
3.69907407407  1.02289156627
3.84953703704  0.979518072289
3.84953703704  0.965060240964
3.89583333333  0.925301204819
3.93055555556  0.834939759036
3.97685185185  0.806024096386
4  0.780722891566


==> Figures/Exp/Exp-Fig9a.png.dat <==
1.78935185185  1.2
1.90509259259  1.2
1.98611111111  1.2
2.0787037037  1.20361445783
2.15972222222  1.2
2.21759259259  1.19277108434
2.31018518519  1.19277108434
2.44907407407  1.2
2.4837962963  1.20361445783
2.54166666667  1.19638554217
2.57638888889  1.21084337349
2.66898148148  1.20361445783
2.75  1.21807228916
2.83101851852  1.23253012048
2.93518518519  1.21807228916
3.02777777778  1.21807228916
3.14351851852  1.19277108434
3.18981481481  1.18192771084
3.27083333333  1.15662650602
3.375  1.15301204819
3.45601851852  1.11686746988
3.54861111111  1.0734939759
3.59490740741  1.04819277108
3.65277777778  1.0265060241
3.69907407407  1.00481927711
3.71064814815  0.975903614458
3.75694444444  0.936144578313
3.79166666667  0.921686746988
3.84953703704  0.881927710843
3.86111111111  0.863855421687
3.86111111111  0.84578313253
3.87268518519  0.827710843373
3.87268518519  0.809638554217
3.91898148148  0.798795180723
3.9537037037  0.784337349398
3.51388888889  1.09518072289
3.08564814815  1.21445783133
2.40277777778  1.2
3.71064814815  0.961445783133
3.83796296296  0.889156626506


==> Figures/Exp/Exp-Fig9a.pngD12.dat <==
0  -0.151807228916
2.46242774566  1.19638554217
2.5549132948  1.19277108434
2.60115606936  1.2
2.65895953757  1.18915662651
2.73988439306  1.2
2.82080924855  1.19277108434
2.87861271676  1.19638554217
3.00578034682  1.18192771084
3.05202312139  1.16746987952
3.12138728324  1.16746987952
3.19075144509  1.14939759036
3.28323699422  1.13855421687
3.35260115607  1.12048192771
3.39884393064  1.09156626506
3.45664739884  1.08072289157
3.52601156069  1.05542168675
3.56069364162  1.02289156627
3.63005780347  1.00481927711
3.65317919075  0.98313253012
3.67630057803  0.965060240964
3.73410404624  0.932530120482
3.76878612717  0.918072289157
3.80346820809  0.907228915663
3.83815028902  0.878313253012
3.89595375723  0.867469879518


==> Figures/Exp/Exp4Comp.png.dat <==
0.0945430010203  90.4963301846
0.189058574422  81.2565140594
0.252196952243  73.865319422
0.367749509046  62.2497229811
0.524800052661  51.4234934009
0.692053670364  42.4436910992
0.911172914678  34.5165607961
1.08868446171  26.8554783925
1.28693128833  19.7210062645
1.4539929127  12.5881797935
1.64176238906  6.24581728818
1.81902708752  0.959418095646

